Mapping PAH sizes in NGC 7023 with SOFIA

NGC 7023 is a well-studied reflection nebula, which shows strong emission from polycyclic aromatic hydrocarbon (PAH) molecules in the form of aromatic infrared bands (AIBs). The spectral variations of the AIBs in this region are connected to the chemical evolution of the PAH molecules which, in turn, depends on the local physical conditions. We use the capabilities of SOFIA to observe a 3.2' x 3.4' region of NGC 7023 at wavelengths that we observe with high spatial resolution (2.7") at 3.3 and 11.2 um. We compare the SOFIA images with existing images of the PAH emission at 8.0 um (Spitzer), emission from evaporating very small grains (eVSG) extracted from Spitzer-IRS spectral cubes, the ERE (HST and CFHT), and H_2 (2.12 um). We create maps of the 11.2/3.3 um ratio to probe the morphology of the PAH size distribution and the 8.0/11.2 um ratio to probe the PAH ionization. We make use of an emission model and of vibrational spectra from the NASA Ames PAHdb to translate the 11.2/3.3 um ratio to PAH sizes. The 11.2/3.3 um map shows the smallest PAH concentrate on the PDR surface (H_2 and extended red emission) in the NW and South PDR. We estimated that PAHs in the NW PDR bear, on average, a number of carbon atoms (N_c) of ~70 in the PDR cavity and ~50 at the PDR surface. In the entire nebula, the results reveal a factor of 2 variation in the size of the PAH. We relate these size variations to several models for the evolution of the PAH families when they traverse from the molecular cloud to the PDR. The PAH size map enables us to follow the photochemical evolution of PAHs in NGC 7023. Small PAHs result from the photo-evaporation of VSGs as they reach the PDR surface. Inside the PDR cavity, the PAH abundance drops as the smallest PAH are broken down. The average PAH size increases in the cavity where only the largest species survive or are converted into C_60 by photochemical processing.

==> readme.txt <==
%                                                             readme.txt
% AA vers. 8.3, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2013
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v8.3 (December 2014)
%-----------------------------------------------------------------------

Main change in the 8.x versions 

A&A now accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

Changes between 8.2 and 8.3 
The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
Changes  between 8.1 and 8.2 
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

All files are compressed in a single archive: aa-package.tar.gz

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

